JWST/NIRSpec and MIRI observations of an expanding, jet-driven bubble of warm H$_2$ in the radio galaxy 3C 326 N

The physical link between AGN activity and the suppression of star formation in their host galaxies is one of the major open questions of AGN feedback. The Spitzer space mission revealed a subset of nearby radio galaxies with unusually bright line emission from warm ($T\ge 100$ K) H$_2$, while typical star-formation tracers were exceptionally faint or undetected. We present JWST NIRSpec and MIRI IFU observations of 3C 326 N at z=0.09 and identify 19 ro-vibrational H$_2$ emission lines that probe hot ($T\sim 1000$ K) gas as well as the rotational lines of H$_2$ 0--0 S(3), S(5), and S(6) which probe most of the $2\times 10^9$ M$_\odot$ of warm H$_2$ in this galaxy. CO band heads show a stellar component consistent with a "slow-rotator", typical of a massive $3\times10^{11}$ M$_\odot$ galaxy, and provide us with a reliable redshift of $z=0.08979\pm 0.0003$. Extended line emission shows a bipolar bubble expanding through the molecular disk at velocities of up to 380 km s$^{-1}$, delineated by several bright clumps along the Northern outer rim, potentially from gas fragmentation. Throughout the disk, the H$_2$ is very broad, FWHM ~100-1300 km s$^{-1}$, and shows dual-component Gaussian line profiles. [FeII]$\lambda$1.644 and Pa$\alpha$ follow the same morphology, however [NeIII]$\lambda$15.56 is more symmetric about the nucleus. We show that the gas, with the exception of [NeIII]$\lambda$15.56, is predominantly heated by shocks driven by the radio jet and that the accompanying line broadening is sufficient to suppress star formation. We also compare the rotational and ro-vibrational lines, finding that the latter can be a good proxy to the global morphology and kinematic properties of the former in strongly turbulent environments. This enables studies of turbulence in galaxies at intermediate and high redshifts while most rotational lines are redshifted out of the MIRI bandpass for $z$>1.5.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

